Deep-based quality assessment of medical images through domain adaptation

Predicting the quality of multimedia content is often needed in different fields. In some applications, quality metrics are crucial with a high impact, and can affect decision making such as diagnosis from medical multimedia. In this paper, we focus on such applications by proposing an efficient and shallow model for predicting the quality of medical images without reference from a small amount of annotated data. Our model is based on convolution self-attention that aims to model complex representation from relevant local characteristics of images, which itself slide over the image to interpolate the global quality score. We also apply domain adaptation learning in unsupervised and semi-supervised manner. The proposed model is evaluated through a dataset composed of several images and their corresponding subjective scores. The obtained results showed the efficiency of the proposed method, but also, the relevance of the applying domain adaptation to generalize over different multimedia domains regarding the downstream task of perceptual quality prediction. \footnote{Funded by the TIC-ART project, Regional fund (Region Centre-Val de Loire)}

==> results.txt <==
[15]	 D. Van de Ville and M. Kocher, “SURE-Based Non-Local Means”, IEEE Signal Processing Letters, Vol. 16, pp. 973-976, 2009


Marziliano, P., Dufaux, F., Winkler S., and Ebrahimi, T., “A no-reference perceptual blur metric,” IEEE International Conference Image Processing, Vol. 3, 57-60 (2002).


Chetouani, A., Beghdadi, A. and Deriche, M. “A new free reference image quality index for blur estimation in the frequency domain,” IEEE International Symposium on Signal Processing and Information Technology, 155- 159 (2009).


RadialIndexD

ans =

    0.5905


ans =

    0.5338

CPBDmetricD

ans =

    0.5786


ans =

    0.3777



JNBmetricD

ans =

    0.4749


ans =

    0.2841

LAPmetricD

ans =

    0.7263


ans =

    0.7076


MARZILIANOmetricD

ans =

   -0.5303


ans =

   -0.3028



NoiseFeatureD

ans =

    0.5978


ans =

    0.5286



